Conditional Variable Selection for Intelligent Test

Intelligent test requires efficient and effective analysis of high-dimensional data in a large scale. Traditionally, the analysis is often conducted by human experts, but it is not scalable in the era of big data. To tackle this challenge, variable selection has been recently introduced to intelligent test. However, in practice, we encounter scenarios where certain variables (e.g. some specific processing conditions for a device under test) must be maintained after variable selection. We call this conditional variable selection, which has not been well investigated for embedded or deep-learning-based variable selection methods. In this paper, we discuss a novel conditional variable selection framework that can select the most important candidate variables given a set of preselected variables.

==> fig/network.tikz <==
\begin{tikzpicture}[scale=0.85]
	\definecolor{myorange}{RGB}{254,224,144}
	\definecolor{mylightblue}{RGB}{145,191,219}
	\definecolor{myyellow}{RGB}{254,224,144}
	\definecolor{mypurple}{RGB}{175,141,195}
	\definecolor{mylightgreen}{RGB}{217,240,211}
	
	\newcommand{\w}{0.25};
	\newcommand{\layer}[3]{\draw[thick, draw=black!55, rounded corners=0.5mm,fill=mylightgreen,fill opacity=1] (#1-\w, #2-#3) -- (#1+\w, #2-#3) -- (#1+\w, #2+#3) -- (#1-\w, #2+#3) -- cycle;\draw[thick, black!55, ->] (#1+\w, #2) -- (#1+0.75, #2);}
	
	\draw[thick, draw=black!55, rounded corners=2.5mm,fill=mylightblue,fill opacity=0.5] (0.5, -2) -- (5.5, -1.25) -- (5.5, 1.25) -- (0.5, 2) -- cycle;
	
	\draw[thick, draw=black!55, rounded corners=2.5mm,fill=myorange,fill opacity=0.5] (4.5, -4) -- (7.5, -4.5) -- (7.5, -1.5) -- (4.5, -2) -- cycle;
	
	\node (x) at(0, 0) {$X$};
	
	\layer{1}{0}{1.5}
	\layer{2}{0}{1.25}
	\layer{4}{0}{1.}
	\layer{5}{0}{0.75}
	\node[rotate=90] (f1) at(1, 0) {$f^1$};
	\node[rotate=90] (f2) at(2, 0) {$f^2$};
	\node[rotate=90] (f3) at(4, 0) {$f^{L_\text{NN}-1}$};
	\node[rotate=90] (f4) at(5, 0) {$f^{L_\text{NN}}$};
	
	\draw[thick, black!55, ->] (x) -- (0.75, 0);
	\draw[thick, black!55, ->] (3.25, 0) -- (3.75, 0);
	\node (dots) at(3, 0) {$\cdots$};
	\node (nn) at(3, 1) {$f_\text{NN}(\cdot)$};
	\node (y) at(6., 0) {$\hat{Y}$};
	
	\layer{5.}{-3}{0.75}
	\layer{7.}{-3}{1}
	\node[rotate=90] (g1) at(5., -3) {$g^1$};
	\node[rotate=90] (g2) at(7., -3) {$g^{L_\text{Dec}}$};
	
	\draw[thick, black!55, ->] (6.25, -3) -- (6.75, -3);
	\node (dots) at(6., -3) {$\cdots$};
	\node (dec) at(6., -2.25) {$g_\text{Dec}(\cdot)$};
	\node (xhat) at(8, -3) {$\hat{\bm{X}}$};
	
	\draw[thick, black!55, ->] (4, -1) -- (4, -3) -- (4.75, -3);

\end{tikzpicture}


==> fig/pipeline-ours.tikz <==
\begin{tikzpicture}[scale=1]
	
	\definecolor{mylightblue}{RGB}{145,191,219}
	
	\node (x0) at(-1.25, 0.5) {\includegraphics[scale=0.15]{w3.png}};
	\node (x1) at(-0.75, 0) {\includegraphics[scale=0.15]{w2.png}};
	\node (x2) at(-0.25, -0.5) {\includegraphics[scale=0.15]{w1.png}};
	
	\node (box) at (2.5, 0) {\begin{tabular}{c} \begin{math} P^2 \end{math}-net as \\ wafer defect pattern \\ recognizer\end{tabular}};
	
	\draw[thick, draw=black!55, rounded corners=0.5mm,fill=mylightblue,fill opacity=0.3] (1, -1) -- (4, -1) -- (4, 1) -- (1, 1) -- cycle;
	
	\node (pred) at (5.5, 1) {\begin{tabular}{c} ``donut'' \\ ``scratch'' \\ $\dots$\end{tabular}};
%	
	\node (x0) at(5, -.75) {\includegraphics[scale=0.15]{w3.png}};
	\node (x1) at(5.5, -1.25) {\includegraphics[scale=0.15]{w2.png}};
	\node (x2) at(6, -1.75) {\includegraphics[scale=0.15]{w1.png}};
	
	\draw[ultra thick, black!55, ->] (.5, 0) -- (1, 0);
	\draw[ultra thick, black!55, ->] (4, 0.5) -- (4.25, 0.5) -- (4.25, 1) -- (pred);
	\draw[ultra thick, black!55, ->] (3.75, -1) -- (3.75, -1.75) -- (4.5, -1.75);
	
	
	

%	
%	\draw[thick, draw=black!55, dashed, rounded corners=1mm,fill=orange!15,fill opacity=0.3] (-6, 2.5) -- (-6, -3.5) -- (10, -3.5) -- (10, 2.5) -- cycle;
%	
%	\node[rotate=90] (test) at (-7, 0) {test results};
%	\node[rotate=90] (processing) at (-5, 0) {preprocessing};
%	\node (x) at(-3, 0) {$X$};
%	\node (m) at(3, -2.5) {$\bm{m}$};
%	\node (odot) at (3, 0) {$\odot$};
%	\node (y) at(9.5, 0) {$\hat{Y}$};
%	\node (analysis) at(6, -4.75) {analysis};
%	
%	\draw[thick, draw=black!55, rounded corners=0.5mm,fill=mycolor1,fill opacity=0.3] (4, -1.5) -- (4, 1.5) -- (8, 0.8) -- (8, -0.8) -- cycle;
%	\draw[thick, draw=black!55, rounded corners=0.5mm,fill=mycolor3,fill opacity=0.3] (1.5, -1.75) -- (1.5, -3.25) -- (-1, -3.25) -- (-1, -1.75) -- cycle;
%	
%	\draw[thick, black!55, ->] (test) -- (processing);
%	\draw[thick, black!55, ->] (processing) -- (x);
%	\draw[thick, black!55, ->] (x) -- (-2, 0) -- (-2, -2.5) -- (-1, -2.5);
%	\draw[thick, black!55, ->] (1.5, -2.5) -- (m);
%	\draw[thick, black!55, ->] (m) -- (odot);
%	\draw[thick, dotted, black!55, ->] (m) -- (6, -2.5) -- (analysis);
%	\draw[thick, black!55, ->] (x) -- (odot);
%	\draw[thick, black!55, ->] (odot) -- (4, 0);
%	\draw[thick, black!55, ->] (8, 0) -- (y);
%	\draw[fill=black!55, draw=black!55] (-2, 0) circle(0.1);
%	
%	\node (g) at(6, 0) {NN};
%	\node (f) at(0.25, -2.5) {FM};
\end{tikzpicture}


==> fig/pipeline.tikz <==
\begin{tikzpicture}[scale=1]
	
	\definecolor{mylightblue}{RGB}{145,191,219}
	
	\node (x0) at(-1.25, 0.5) {\includegraphics[scale=0.15]{w3.png}};
	\node (x1) at(-0.75, 0) {\includegraphics[scale=0.15]{w2.png}};
	\node (x2) at(-0.25, -0.5) {\includegraphics[scale=0.15]{w1.png}};
	
	\node (box) at (2.5, 0) {\begin{tabular}{c} NN-based \\ wafer defect pattern \\ recognizer \\ (CNN, MLP, etc.)\end{tabular}};
	
	\draw[thick, draw=black!55, rounded corners=0.5mm,fill=mylightblue,fill opacity=0.3] (1, -1) -- (4, -1) -- (4, 1) -- (1, 1) -- cycle;
	
	\node (pred) at (5.5, 0) {\begin{tabular}{c} ``donut'' \\ ``scratch'' \\ $\dots$\end{tabular}};
	
	\draw[ultra thick, black!55, ->] (.5, 0) -- (1, 0);
	\draw[ultra thick, black!55, ->] (4, 0) -- (pred);
	
	
	

%	
%	\draw[thick, draw=black!55, dashed, rounded corners=1mm,fill=orange!15,fill opacity=0.3] (-6, 2.5) -- (-6, -3.5) -- (10, -3.5) -- (10, 2.5) -- cycle;
%	
%	\node[rotate=90] (test) at (-7, 0) {test results};
%	\node[rotate=90] (processing) at (-5, 0) {preprocessing};
%	\node (x) at(-3, 0) {$X$};
%	\node (m) at(3, -2.5) {$\bm{m}$};
%	\node (odot) at (3, 0) {$\odot$};
%	\node (y) at(9.5, 0) {$\hat{Y}$};
%	\node (analysis) at(6, -4.75) {analysis};
%	
%	\draw[thick, draw=black!55, rounded corners=0.5mm,fill=mycolor1,fill opacity=0.3] (4, -1.5) -- (4, 1.5) -- (8, 0.8) -- (8, -0.8) -- cycle;
%	\draw[thick, draw=black!55, rounded corners=0.5mm,fill=mycolor3,fill opacity=0.3] (1.5, -1.75) -- (1.5, -3.25) -- (-1, -3.25) -- (-1, -1.75) -- cycle;
%	
%	\draw[thick, black!55, ->] (test) -- (processing);
%	\draw[thick, black!55, ->] (processing) -- (x);
%	\draw[thick, black!55, ->] (x) -- (-2, 0) -- (-2, -2.5) -- (-1, -2.5);
%	\draw[thick, black!55, ->] (1.5, -2.5) -- (m);
%	\draw[thick, black!55, ->] (m) -- (odot);
%	\draw[thick, dotted, black!55, ->] (m) -- (6, -2.5) -- (analysis);
%	\draw[thick, black!55, ->] (x) -- (odot);
%	\draw[thick, black!55, ->] (odot) -- (4, 0);
%	\draw[thick, black!55, ->] (8, 0) -- (y);
%	\draw[fill=black!55, draw=black!55] (-2, 0) circle(0.1);
%	
%	\node (g) at(6, 0) {NN};
%	\node (f) at(0.25, -2.5) {FM};
\end{tikzpicture}

